Machine Learning Based Uplink Transmission Power Prediction for LTE and Upcoming 5G Networks using Passive Downlink Indicators

Energy-aware system design is an important optimization task for static and mobile Internet of Things (IoT)-based sensor nodes, especially for highly resource-constrained vehicles such as mobile robotic systems. For 4G/5G-based cellular communication systems, the effective transmission power of uplink data transmissions is of crucial importance for the overall system power consumption. Unfortunately, this information is usually hidden within off-the-shelf modems and mobile handsets and can therefore not be exploited for enabling green communication. Moreover, the dynamic transmission power control behavior of the mobile device is not even explicitly modeled in most of the established simulation frameworks. In this paper, we present a novel machine learning-based approach for forecasting the resulting uplink transmission power used for data transmissions based on the available passive network quality indicators and application-level information. The model is derived from comprehensive field measurements of drive tests performed in a public cellular network and can be parameterized for integrating all measurements a given target platform is able to provide into the prediction process. In a comparison of three different machine learning methods, Random-Forest models thoroughly performed best with a mean average error of 3.166 dB. As the absolute sum of errors converges towards zero and falls below 1 dB after 28 predictions in average, the approach is well-suited for long-term power estimations.

==> fig/Dortmund_Hamm_RSRP_TX_Power_Averaged_DH1.csv <==
X,Y,CIneg,CIpos
-115,21.8888889,-0.234423953,0.234423953
-110,21,-1.11693179,1.11693179
-105,20.9824561,-1.01346339,1.01346339
-100,20.5853659,-0.573280664,0.573280664
-95,17.9830508,-1.12296757,1.12296757
-90,13.3066667,-2.15699831,2.15699831
-85,8.80152672,-1.44878985,1.44878985
-80,0.844827586,-1.31693607,1.31693607
-75,-1.03571429,-1.79442845,1.79442845
-70,-4.03703704,-3.97784062,3.97784062
-65,-9.09090909,-4.47098493,4.47098493
-60,-11.7027027,-3.5857271,3.5857271


==> fig/Dortmund_Hamm_RSRP_TX_Power_Averaged_DH3.csv <==
X,Y,CIneg,CIpos
-130,22,-0,0
-125,22,-0,0
-120,21.9642857,-0.0732796613,0.0732796613
-115,21.8444444,-0.087903367,0.087903367
-110,21.4844961,-0.208097099,0.208097099
-105,20.9778393,-0.315542038,0.315542038
-100,20.3879093,-0.280934356,0.280934356
-95,18.4299065,-0.495254259,0.495254259
-90,17.2531969,-0.584722723,0.584722723
-85,12.6934783,-0.76956704,0.76956704
-80,8.77801724,-0.770788323,0.770788323
-75,3.09032258,-1.01386029,1.01386029
-70,-1.84018265,-1.25466244,1.25466244
-65,-5.85897436,-1.92405171,1.92405171
-60,-9.375,-8.60663716,8.60663716
-55,-4,-0,0


==> fig/Dortmund_Hamm_RSRP_TX_Power_Averaged_DH5.csv <==
X,Y,CIneg,CIpos
-125,22,-0,0
-120,22,-0,0
-115,21.5925926,-0.635199413,0.635199413
-110,21.3658537,-0.483400048,0.483400048
-105,21.330033,-0.206434024,0.206434024
-100,20.5570776,-0.313253369,0.313253369
-95,19.0995475,-0.637280988,0.637280988
-90,17.6062176,-0.865433521,0.865433521
-85,14,-1.04959623,1.04959623
-80,10.1758794,-1.16183532,1.16183532
-75,6.22962963,-1.52621082,1.52621082
-70,1.56578947,-1.90430998,1.90430998
-65,-4,-3.05282705,3.05282705
-60,-1.75,-8.25546855,8.25546855


==> fig/Dortmund_Hamm_TX_Power_ECDF.csv <==
txpower,ecdf
-38,0
-38,0.000436871997
-37,0.000582495995
-35,0.000728119994
-31,0.00101936799
-30,0.00131061599
-29,0.00145623999
-28,0.00174748799
-27,0.00189311198
-26,0.00203873598
-25,0.00291247998
-24,0.00393184797
-23,0.00451434396
-22,0.00480559196
-21,0.00538808796
-20,0.00655307995
-19,0.00757244794
-18,0.00975680792
-17,0.0119411679
-16,0.0136886559
-15,0.0160186399
-14,0.0203873598
-13,0.0249017038
-12,0.0298529198
-11,0.0329110237
-10,0.0394641037
-9,0.0452890636
-8,0.0522790156
-7,0.0582495995
-6,0.0639289355
-5,0.0720838794
-4,0.0800931994
-3,0.0902868793
-2,0.100043687
-1,0.112130479
1,0.125527887
2,0.137614679
3,0.152905199
4,0.167758847
5,0.188000582
6,0.20576671
7,0.22396971
8,0.243337702
9,0.261540702
10,0.281054318
11,0.297218582
12,0.315712829
13,0.342362021
14,0.367263725
15,0.388379205
16,0.411387797
17,0.431192661
18,0.455657492
19,0.48143294
20,0.504587156
21,0.76365225
22,1


==> fig/Joshi2017.csv <==
AllPower,AllPowerECDF,IndoorOfficePower,IndoorOfficPowerECDF,UrbanPower,UrbanPowerECDF,SuburbanPower,SuburbanPowerECDF,RuralPower,RuralPowerECDF
-16.94970581,0.005688908,-17.05851535,0.210489613,-16.983289,0.005852031,-16.84089627,0.00055054,-16.76835657,-0.002752698
-16.51446764,0.007157014,-17.05851535,0.192505322,-16.52152011,0.009675222,-16.3331184,0.00055054,-16.15176916,-0.002752698
-16.07922947,0.00807458,-17.05851535,0.173419952,-15.93381424,0.012224017,-15.71653099,0.002477428,-15.60772145,-0.002752698
-15.6439913,0.008992146,-17.05851535,0.154701608,-15.31756267,0.014864567,-15.09994358,0.002752698,-14.99113404,-0.002752698
-15.20875312,0.009359172,-17.05851535,0.135983264,-14.70097526,0.017066725,-14.48335617,0.004404316,-14.37454663,-0.002532482
-14.77351495,0.010276738,-17.05851535,0.11726492,-14.08438785,0.017066725,-13.83049891,0.003853777,-13.72168937,-0.002752698
-14.33827678,0.010827277,-17.05851535,0.098546576,-13.43153059,0.019268884,-13.2139115,0.005321882,-13.17764165,-0.001835132
-13.90303861,0.011744843,-17.05851535,0.079828232,-12.85121302,0.022205094,-12.59732409,0.004404316,-12.48851455,-0.001431403
-13.46780044,0.013029436,-17.05851535,0.060008809,-12.19835577,0.024040226,-11.98073668,0.005321882,-11.90819699,-0.001431403
-13.03256226,0.014130515,-17.05851535,0.04275857,-11.6180382,0.025508331,-11.36414927,0.005505395,-11.25533973,-0.00055054
-12.59732409,0.014864567,-17.05851535,0.022572121,-11.00145079,0.027802246,-10.74756186,0.007157014,-10.67502216,-0.000770755
-12.16208592,0.016516186,-16.98597566,0.22994201,-10.38486338,0.032481832,-10.0947046,0.008258093,-10.02216491,-0.000330324
-11.72684775,0.017433752,-16.58700733,0.242512662,-9.768275973,0.035785069,-9.51438704,0.008992146,-9.441847344,0.00055054
-11.29160958,0.018718344,-16.15176916,0.25710196,-9.151688563,0.039088307,-8.861529782,0.010093225,-8.788990086,0.00055054
-10.8563714,0.019819423,-15.75280084,0.271415988,-8.535101153,0.042942083,-8.244942371,0.01156133,-8.208672524,0.001431403
-10.42113323,0.021471042,-15.31756267,0.285730015,-7.95478359,0.047896939,-7.628354961,0.012662409,-7.555815266,0.001871834
-9.985895059,0.022572121,-14.95486419,0.300044043,-7.374466027,0.052851795,-7.011767551,0.015139837,-6.975497703,0.002532482
-9.550656887,0.024223739,-14.59216571,0.315092124,-6.757878617,0.056485356,-6.39518014,0.01559862,-6.322640445,0.003413345
-9.115418715,0.025875358,-14.19319739,0.330048447,-6.105021359,0.061109888,-5.77859273,0.017892535,-5.742322882,0.004294208
-8.680180543,0.02771049,-13.79422906,0.344087205,-5.560973644,0.066615283,-5.125735472,0.018718344,-5.089465624,0.005835719
-8.244942371,0.029362108,-13.43153059,0.359135286,-4.980656081,0.072120678,-4.545417909,0.022021581,-4.436608366,0.005395287
-7.809704199,0.03119724,-13.03256226,0.375192689,-4.364068671,0.078727153,-3.965100347,0.024223739,-3.856290804,0.007817661
-7.374466027,0.033215885,-12.66986379,0.389231447,-3.747481261,0.084232548,-3.312243089,0.026701167,-3.203433546,0.00891874
-6.939227855,0.035051017,-12.30716531,0.404371284,-3.167163698,0.090563752,-2.695655678,0.029912648,-2.586846135,0.01128606
-6.503989683,0.037253175,-11.90819699,0.419694634,-2.659385831,0.097445497,-2.04279842,0.032114806,-2.006528573,0.012387139
-6.068751511,0.039455333,-11.54549851,0.434375688,-2.04279842,0.103684945,-1.462480858,0.035785069,-1.353671315,0.014038758
-5.633513339,0.041841004,-11.18280003,0.449423769,-1.42621101,0.110658445,-0.882163295,0.039088307,-0.773353752,0.016240916
-5.198275167,0.044043162,-10.78383171,0.464930632,-0.882163295,0.117998972,-0.265575885,0.041565734,-0.120496494,0.018443074
-4.763036995,0.046612347,-10.45740308,0.47951993,-0.265575885,0.124972473,0.351011526,0.046428834,0.459821069,0.020645232
-4.327798823,0.048998018,-10.05843475,0.494659767,0.242201983,0.132955296,0.967598936,0.049823827,1.112678327,0.02312266
-3.892560651,0.051567203,-9.695736278,0.509524334,0.822519545,0.140938119,1.547916499,0.053952874,1.692995889,0.026701167
-3.457322479,0.054136387,-9.333037801,0.523838362,1.402837108,0.148920943,2.200773757,0.05835719,2.3095833,0.029398811
-3.022084307,0.056889085,-8.897799629,0.538702929,1.946884823,0.157637818,2.781091319,0.063036776,2.92617071,0.033032372
-2.586846135,0.060008809,-8.535101153,0.554118036,2.490932538,0.165987668,3.361408882,0.069092711,3.54275812,0.036445717
-2.151607963,0.062945019,-8.136132828,0.568340307,2.998710405,0.1747963,3.977996292,0.074322836,4.159345531,0.040464655
-1.716369791,0.066248257,-7.773434352,0.583021361,3.579027968,0.183329663,4.558313855,0.079828232,4.739663093,0.044868972
-1.281131619,0.069551494,-7.374466027,0.597335389,4.123075683,0.192505322,5.138631418,0.085700653,5.356250504,0.049878881
-0.845893447,0.073221757,-6.975497703,0.612750495,4.667123398,0.201772737,5.682679133,0.092215371,5.936568066,0.055604492
-0.410655275,0.076524994,-6.576529379,0.626789253,5.211171113,0.21085664,6.299266543,0.098546576,6.553155477,0.060834618
0.024582897,0.080195258,-6.194688482,0.640501766,5.755218828,0.219390002,6.879584106,0.106033913,7.097203192,0.06727593
0.459821069,0.084049035,-5.706053035,0.6545915,6.262996695,0.230400793,7.459901668,0.112860603,7.677520754,0.074102621
0.895059241,0.087902811,-5.343354558,0.668354988,6.843314258,0.239484695,8.003949383,0.121944506,8.294108165,0.08147985
1.330297413,0.091940101,-4.944386234,0.682118476,7.351092125,0.249944946,8.584266946,0.129376789,8.83815588,0.088636864
1.765535585,0.095977391,-4.472878214,0.695331425,7.89513984,0.258863686,9.128314661,0.138185422,9.418473442,0.096784849
2.200773757,0.100014681,-4.037640042,0.708544373,8.402917708,0.268846803,9.672362376,0.147269324,9.998791005,0.104051971
2.636011929,0.104418997,-3.60240187,0.720656243,8.946965423,0.279398811,10.18014024,0.156353226,10.54283872,0.112860603
3.071250101,0.10919034,-3.094624003,0.732768113,9.45474329,0.290409601,10.72418796,0.167180504,11.08688644,0.121669236
3.506488273,0.114145196,-2.586846135,0.744879982,9.962521157,0.300594583,11.23196583,0.177457241,11.63093415,0.130753138
3.941726445,0.118733025,-2.115338116,0.755890773,10.47029902,0.311054834,11.77601354,0.188559789,12.17498187,0.139726932
4.376964617,0.124054907,-1.571290401,0.766075754,10.97807689,0.321790355,12.28379141,0.199845849,12.71902958,0.148645673
4.812202789,0.129193276,-1.063512533,0.776811275,11.44958491,0.333443441,12.71902958,0.211682449,13.2630773,0.157564413
5.247440961,0.134515158,-0.519464818,0.785986934,11.99363263,0.343811936,13.1905376,0.22186743,13.77085516,0.168575204
5.682679133,0.13983704,0.024582897,0.795254349,12.46514065,0.355465022,13.69831547,0.2339793,14.27863303,0.178044484
6.117917305,0.145709462,0.604900459,0.802686633,12.97291851,0.366475813,14.16982349,0.2458159,14.7864109,0.188614843
6.553155477,0.151765397,1.112678327,0.810944726,13.48069638,0.378587683,14.67760135,0.258203039,15.33045861,0.199662336
6.988393649,0.158004845,1.729265737,0.817918227,13.9522044,0.389231447,15.14910937,0.269580856,15.80196663,0.211076855
7.423631821,0.164611319,2.273313452,0.824432944,14.45998227,0.400517507,15.62061739,0.282426778,16.3097445,0.22186743
7.858869993,0.171217793,2.889900862,0.830030096,14.93149029,0.412721133,16.09212541,0.294905674,16.81752237,0.233759084
8.294108165,0.177824268,3.470218425,0.836269544,15.43926816,0.423364898,16.56363343,0.306650518,17.28903039,0.246091169
8.729346337,0.184614255,4.086805835,0.84094913,15.94704602,0.434375688,16.9988716,0.319312927,17.76053841,0.257982823
9.164584509,0.191954782,4.703393246,0.845078177,16.41855404,0.445386479,17.47037962,0.331975336,18.23204643,0.270039639
9.599822681,0.199478823,5.283710808,0.849482493,16.92633191,0.458048888,17.94188764,0.344637745,18.70355445,0.282426778
10.03506085,0.207369889,5.864028371,0.853152756,17.43410978,0.469059678,18.37712582,0.358125963,19.13879262,0.295419511
10.47029902,0.215260956,6.516885629,0.858291125,17.9056178,0.481355061,18.84863384,0.370880129,19.57403079,0.308192028
10.9055372,0.223702562,7.097203192,0.860493283,18.37712582,0.492457608,19.32014186,0.383726052,20.04553881,0.320964545
11.34077537,0.232144168,7.75006045,0.862695442,18.88490368,0.504018939,19.71911018,0.396939,20.51704683,0.334617926
11.77601354,0.241319827,8.36664786,0.866549218,19.39268155,0.515304999,20.15434835,0.409784923,20.952285,0.347390443
12.21125171,0.250678999,8.98323527,0.86893489,19.86418957,0.527233355,20.62585637,0.423364898,21.35125332,0.36170447
12.64648988,0.260038171,9.563552833,0.871504074,20.33569759,0.538702929,21.06109454,0.436577846,21.82276134,0.375578067
13.08172806,0.269030316,10.21641009,0.873706232,20.84347546,0.54916318,21.49633272,0.450066065,22.00411058,0.391158335
13.51696623,0.278756515,10.79672765,0.877376496,21.35125332,0.56099978,21.93157089,0.463279013,22.04038043,0.410151949
13.9522044,0.288849739,11.41331506,0.880037437,21.82276134,0.571643544,22.00411058,0.481171548,22.07665028,0.428044484
14.38744257,0.298575938,12.02990247,0.884717023,21.96784074,0.588526756,22.09915102,0.504141281,22.11292013,0.447588637
14.82268074,0.308485649,12.61022004,0.889121339,22.00411058,0.608346179,22.09915102,0.504141281,22.14918997,0.46740806
15.25791892,0.318578874,13.1905376,0.893892681,22.04038043,0.627064523,22.14113001,0.523257237,22.18545982,0.485759378
15.69315709,0.328855612,13.84339486,0.897929971,22.11292013,0.664501211,22.183109,0.542373192,22.29426936,0.523563092
16.12839526,0.339315863,14.42371242,0.900866182,22.11292013,0.646883946,22.22508799,0.558940354,22.29426936,0.504294208
16.56363343,0.349959627,15.07656968,0.902334288,22.18545982,0.701937899,22.22508799,0.57805631,22.33053921,0.542281436
16.9988716,0.360603391,15.65688724,0.904169419,22.18545982,0.682118476,22.26706698,0.597172266,22.36680906,0.559898701
17.43410978,0.371797695,16.3097445,0.906371577,22.26706698,0.719514383,22.26706698,0.615013825,22.40307891,0.579718124
17.86934795,0.382991999,16.89006206,0.907839683,22.35102496,0.738630339,22.30904597,0.635404178,22.43934875,0.598436468
18.30458612,0.393819276,17.54291932,0.909674815,22.39300395,0.757746295,22.30904597,0.654520133,22.4756186,0.634772077
18.73982429,0.405197093,18.12323688,0.911509946,22.43498294,0.776862251,22.39300395,0.671087295,22.4756186,0.616053733
19.17506246,0.41712545,18.77609414,0.913345078,22.51894092,0.795978207,22.43498294,0.691477648,22.5481583,0.672208765
19.61030064,0.428503267,19.39268155,0.914446157,22.51894092,0.813819766,22.47696193,0.709319207,22.5481583,0.6545915
20.04553881,0.439881083,20.00926896,0.917382368,22.56091991,0.832935721,22.51894092,0.72970956,22.62069799,0.711847611
20.48077698,0.451992953,20.66212622,0.9192175,22.64487789,0.852051677,22.51894092,0.747551119,22.62069799,0.690927109
20.91601515,0.464104823,21.24244378,0.920318579,22.64487789,0.868618839,22.56091991,0.766667074,22.64487789,0.72970956
21.35125332,0.47548264,21.93157089,0.92242898,22.68685688,0.889009192,22.64487789,0.784508633,22.68685688,0.766667074
21.7864915,0.488145049,22.14918997,0.936467738,22.77081486,0.906850751,22.68685688,0.804898986,22.69323769,0.749284299
22.04038043,0.517323644,22.40307891,0.95445203,22.85477284,0.923417913,22.72883587,0.824014942,22.72883587,0.784508633
22.04038043,0.504110695,22.58442815,0.971702268,22.85477284,0.93743628,22.77081486,0.843130898,22.77081486,0.804898986
22.07665028,0.493833957,22.81279385,0.989686559,22.93873082,0.952729045,22.81279385,0.860972457,22.81279385,0.822740545
22.0921945,0.534731179,,,22.98070981,0.969296207,22.81279385,0.880088413,22.85477284,0.844405295
22.11292013,0.554760332,,,22.98070981,0.987137765,22.85477284,0.897929971,22.89675183,0.862246854
22.11292013,0.581920282,,,,,22.89675183,0.914497133,22.89675183,0.878814016
22.17336987,0.571827057,,,,,22.93873082,0.929789898,22.89675183,0.895381177
22.22172967,0.61128239,,,,,22.98070981,0.945082662,22.93873082,0.913222736
22.22172967,0.593756882,,,,,22.98070981,0.960375427,22.98070981,0.928515501
22.25799952,0.629633708,,,,,23.0226888,0.974393795,22.98070981,0.94635706
22.29426936,0.648168539,,,,,23.0226888,0.990960957,23.0226888,0.961649824
22.33053921,0.666336343,,,,,,,23.0226888,0.974393795
22.36680906,0.684871174,,,,,,,23.0226888,0.990960957
22.40307891,0.703038978,,,,,,,,
22.45489298,0.719869758,,,,,,,,
22.4756186,0.739741613,,,,,,,,
22.51188845,0.758459957,,,,,,,,
22.5481583,0.776444249,,,,,,,,
22.59997237,0.793170164,,,,,,,,
22.62069799,0.812412831,,,,,,,,
22.65696784,0.831681715,,,,,,,,
22.69323769,0.850583572,,,,,,,,
22.69323769,0.88802026,,,,,,,,
22.74505176,0.869144619,,,,,,,,
22.80204723,0.900132129,,,,,,,,
22.80204723,0.916648315,,,,,,,,
22.83831708,0.943074213,,,,,,,,
22.856452,0.930962343,,,,,,,,
22.92536471,0.9721427,,,,,,,,
22.9289917,0.951882845,,,,,,,,
23.00153139,0.989870073,,,,,,,,


==> fig/err_sum.csv <==
terms,NN,NN_SDEV,LIN,LIN_SDEV,RF,RF_SDEV
1,4.87665,0.216167,5.32792,0.135429,3.98285,0.138881
2,3.70784,0.168278,3.88366,0.0924645,3.17667,0.116001
4,2.68515,0.135371,2.78867,0.0858709,2.36498,0.0960215
8,1.96994,0.125684,1.98997,0.0569052,1.71032,0.0681918
12,1.65168,0.12908,1.63676,0.0505601,1.40376,0.0610215
16,1.46416,0.144284,1.41771,0.0409109,1.21873,0.0532182
20,1.34496,0.142692,1.27631,0.0462348,1.09839,0.0481149
24,1.2515,0.154381,1.17183,0.0484568,1.00295,0.0519406
28,1.19265,0.155967,1.08226,0.0406096,0.932135,0.041386
32,1.13391,0.167969,1.02066,0.042756,0.876724,0.0392771
36,1.08889,0.174639,0.968996,0.0420099,0.826105,0.0376855
40,1.05472,0.176335,0.91429,0.0428736,0.786176,0.0395297
44,1.02242,0.182563,0.879613,0.0420213,0.752313,0.0340329
48,0.996947,0.19191,0.84077,0.0424798,0.718825,0.0341125
52,0.975487,0.19521,0.809818,0.0454515,0.697062,0.0317918
56,0.953861,0.200608,0.784884,0.0434611,0.670429,0.035085
60,0.940108,0.206826,0.761314,0.0415764,0.647942,0.0283839
64,0.923042,0.208245,0.739648,0.0477718,0.629042,0.0307123
68,0.912521,0.215486,0.715406,0.0455249,0.610133,0.0319973
72,0.899507,0.216331,0.700779,0.0468903,0.595256,0.0294339
76,0.886554,0.219752,0.685828,0.0459088,0.577862,0.0301709
80,0.875805,0.224893,0.669971,0.0502918,0.565549,0.0310193
84,0.865812,0.226735,0.655065,0.0491757,0.555717,0.0317964
88,0.857276,0.22652,0.643628,0.0489172,0.546114,0.0314596
92,0.84987,0.235579,0.624107,0.0524286,0.532558,0.0313253
96,0.841663,0.234898,0.616644,0.0505731,0.520648,0.0285133
100,0.83755,0.239687,0.606486,0.0499266,0.514236,0.0322363
104,0.831139,0.240141,0.594032,0.0518895,0.505333,0.0306219
108,0.825619,0.24355,0.586811,0.0500098,0.494419,0.0292003
112,0.820205,0.242396,0.576077,0.0499045,0.486628,0.0297288
116,0.81462,0.247921,0.568403,0.0552597,0.480594,0.0316624
120,0.810814,0.251512,0.561925,0.0570571,0.470228,0.0295044
124,0.807352,0.251019,0.553912,0.054139,0.464338,0.0308432
128,0.804444,0.256017,0.547933,0.0557071,0.460547,0.0304046
132,0.800246,0.256163,0.539873,0.0540913,0.452601,0.0300286
136,0.79976,0.258482,0.531139,0.055529,0.44933,0.0324006
140,0.793515,0.259341,0.527532,0.0579807,0.439473,0.0294981
144,0.789855,0.260166,0.519615,0.0556587,0.4358,0.0306477
148,0.784923,0.262421,0.515382,0.0563664,0.431532,0.0327408
152,0.782287,0.263591,0.509414,0.0592027,0.426146,0.0301724
156,0.782023,0.265803,0.503171,0.0585706,0.421225,0.0309691
160,0.778515,0.269245,0.499068,0.0585306,0.414568,0.0316381
164,0.778395,0.271631,0.492724,0.0610613,0.411907,0.0321404
168,0.771694,0.271857,0.489867,0.059684,0.40727,0.0313768
172,0.771231,0.271287,0.484035,0.0623331,0.403987,0.0314809
176,0.768208,0.272474,0.4816,0.0589785,0.399339,0.0329522
180,0.76593,0.276836,0.476852,0.0643201,0.395442,0.0302914
184,0.764683,0.276162,0.47334,0.0637713,0.391796,0.0314494
188,0.763912,0.275518,0.467121,0.0615081,0.388696,0.0318131
192,0.760105,0.276142,0.46381,0.0633785,0.385478,0.032957
196,0.760928,0.281533,0.460919,0.0646186,0.381422,0.0322772
200,0.756319,0.27835,0.456975,0.0636431,0.378304,0.0327158
204,0.758229,0.282684,0.454735,0.0631062,0.376519,0.0349567
208,0.755143,0.281707,0.451131,0.0668662,0.37409,0.0339781
212,0.755129,0.282628,0.448543,0.066918,0.370436,0.0342789
216,0.753863,0.283419,0.445534,0.0678591,0.367202,0.0333024
220,0.751378,0.284072,0.44115,0.0661265,0.365341,0.0345517
224,0.7493,0.28624,0.438654,0.066221,0.362172,0.0350291
228,0.748016,0.288054,0.435047,0.0673843,0.358591,0.0339465
232,0.748156,0.288759,0.432963,0.0677832,0.3564,0.0345204
236,0.748079,0.287135,0.431249,0.0680016,0.353811,0.0342013
240,0.747228,0.289977,0.428191,0.0705391,0.351575,0.0349074
244,0.744991,0.290828,0.425974,0.069634,0.349836,0.0341136
248,0.744733,0.290961,0.42382,0.0700988,0.347414,0.0342547
252,0.745621,0.291025,0.42027,0.0703158,0.345277,0.0355426
256,0.742118,0.292095,0.417799,0.0707418,0.34019,0.0352729

